SimpliCity: Reconstructing Buildings with Simple Regularized 3D Models

Automatic methods for reconstructing buildings from airborne LiDAR point clouds focus on producing accurate 3D models in a fast and scalable manner, but they overlook the problem of delivering simple and regularized models to practitioners. As a result, output meshes often suffer from connectivity approximations around corners with either the presence of multiple vertices and tiny facets, or the necessity to break the planarity constraint on roof sections and facade components. We propose a 2D planimetric arrangement-based framework to address this problem. We first regularize, not the 3D planes as commonly done in the literature, but a 2D polyhedral partition constructed from the planes. Second, we extrude this partition to 3D by an optimization process that guarantees the planarity of the roof sections as well as the preservation of the vertical discontinuities and horizontal rooftop edges. We show the benefits of our approach against existing methods by producing simpler 3D models while offering a similar fidelity and efficiency.

==> figures/overview/VF_0.txt <==
V[24] : [176.48 176.83] (82, 1)
V[25] : [169.59 176.25] (79, 0.5) + G
V[26] : [172.81 176.27] (96, 1)
V[27] : [173.88 176.27] (97, 1)
V[28] : [172.81 176.17] (102, 1)
V[29] : [172.7 176.27] (100, 1)
V[30] : [169.35 173.11] (77, 0.5) + G
V[31] : [176.46 176.83] (80, 1)
V[32] : [176.46 176.83] (80, 1)
V[33] : [176.46 176.83] (80, 1)
V[34] : [172.59 176.17] (105, 1)
V[35] : [176.46 176.83] (81, 1)
V[36] : [176.48 176.83] (82, 1)
V[37] : [169.5 172.76] (20, 0.244476) + G
V[38] : [169.37 172.16] (32, 0.260804) + G
V[39] : [169.59 176.23] (88, 0.738695) + G
V[40] : [169.48 173.12] (80, 0.73431) + G
V[41] : [167.27 177.63] (41, 0.242864) + G
V[42] : [169.48 172.78] (23, 0.265275) + G
V[43] : [169.58 176.18] (49, 0.257395) + G
V[44] : [167.29 173.25] (28, 0.25309) + G
V[45] : [169.54 173.28] (26, 0.244885) + G
V[46] : [169.35 173.15] (78, 0.742657) + G
V[47] : [167.34 174.4] (47, 0.508836) + G
V[48] : [169.15 173.31] (43, 0.488591) + G
V[49] : [169.68 174.43] (56, 0.51232) + G
V[50] : [169.63 174.07] (60, 0.505802) + G
V[51] : [176.48 176.83] (82, 1)
V[52] : [169.59 176.24] (89, 1) + G
V[53] : [172.15 174.49] (82, 1)
V[54] : [176.48 176.83] (82, 1)
V[55] : [176.48 176.83] (82, 1)
V[56] : [167.34 174.4] (44, 0.5) + G
V[57] : [176.46 176.83] (81, 1)
V[58] : [176.46 176.83] (81, 1)
V[59] : [169.78 176.11] (79, 0.5) + G
V[60] : [169.58 176.18] (52, 0.5) + G
V[61] : [169.78 176.18] (82, 0.5) + G
V[62] : [176.48 176.83] (82, 1)
V[63] : [176.48 176.83] (82, 1)
V[64] : [167.34 174.4] (44, 1) + G
V[65] : [167.44 174.4] (40, 0.5) + G
V[66] : [167.34 174.4] (47, 1) + G
V[67] : [167.34 174.4] (47, 0.5) + G
V[68] : [172.7 176.27] (105, 1)
V[69] : [173.88 176.27] (96, 1)
V[70] : [169.35 173.18] (84, 1) + G
V[71] : [172.59 176.07] (94, 1)
V[72] : [172.59 176.32] (109, 1)
V[73] : [169.58 176.18] (44, 0) + G
V[74] : [169.68 174.43] (53, 1) + G
V[75] : [169.68 174.43] (53, 0.5) + G
V[76] : [169.63 174.07] (55, 0.5) + G
V[77] : [172.23 174.52] (87, 1)
V[78] : [172.7 176.11] (94, 1)
V[79] : [169.63 174.07] (56, 1) + G
V[80] : [174 176.17] (104, 1)
V[81] : [169.58 176.18] (46, 0) + G
V[82] : [169.67 174.43] (58, 1) + G
V[83] : [169.67 174.43] (58, 0.5) + G
V[84] : [172.7 176.27] (101, 1)
V[85] : [172.21 174.49] (87, 1)
V[86] : [172.09 174.49] (84, 1)
V[87] : [172.12 174.52] (86, 1)
V[88] : [172.7 176.31] (104, 1)
V[89] : [169.58 176.14] (39, 0) + G
V[90] : [172.75 176.29] (100, 1)
V[91] : [173.36 176.27] (96, 1)
V[92] : [169.15 173.31] (44, 0.5) + G
V[93] : [167.44 174.4] (41, 1) + G
V[94] : [169.15 173.31] (44, 0) + G
V[95] : [169.67 174.43] (50, 1) + G
V[96] : [169.67 174.43] (49, 0.5) + G
V[97] : [169.63 174.07] (52, 0.5) + G
V[98] : [172.59 176.07] (94, 1)
V[99] : [172.59 176.32] (110, 1)
V[100] : [172.59 176.07] (97, 1)
V[101] : [172.23 174.52] (90, 1)
V[102] : [172.17 174.49] (84, 1)
V[103] : [169.78 176.04] (53, 0) + G
V[104] : [172.7 176.11] (93, 1)
V[105] : [172.7 176.11] (95, 1)
V[106] : [172.18 174.52] (88, 1)
V[107] : [172.23 174.52] (89, 1)
V[108] : [172.7 176.39] (100, 1)
V[109] : [172.2 174.52] (89, 1)
V[110] : [169.63 174.07] (54, 1) + G
V[111] : [172.2 174.52] (85, 1)
V[112] : [172.18 174.52] (90, 1)
V[113] : [169.19 173.22] (46, 0.5) + G
V[114] : [172.2 174.52] (88, 1)
V[115] : [169.19 173.16] (41, 0) + G
V[116] : [172.23 174.57] (90, 1)
V[117] : [172.12 174.52] (85, 1)
V[118] : [172.7 175.99] (88, 1)
V[119] : [172.7 176.07] (92, 1)
V[120] : [172.12 174.52] (86, 1)
V[121] : [172.12 174.52] (89, 1)
V[122] : [172.12 174.52] (83, 1)
V[123] : [172.59 176.44] (104, 1)
V[124] : [173.59 175.99] (86, 1)
V[125] : [172.81 175.99] (78, 1)
V[126] : [169.77 177.11] (68, 0.5) + G
V[127] : [169.59 176.23] (96, 1) + G
V[128] : [172.63 176.23] (107, 1)
V[129] : [173.48 176.16] (101, 1)
V[130] : [169.46 172.14] (53, 0.5) + G
V[131] : [169.59 176.35] (95, 1) + G
V[132] : [172.67 176.39] (107, 1)
V[133] : [176.4 176.83] (81, 1)
V[134] : [172.67 176.46] (107, 1)
V[135] : [169.37 172.16] (27, 0) + G
V[136] : [172.67 176.52] (105, 1)
V[137] : [172.59 176.43] (105, 1)
V[138] : [172.7 176.39] (107, 1)
V[139] : [169.59 176.23] (89, 1) + G
V[141] : [169.52 173.81] (80, 1) + G
V[142] : [172.63 175.98] (76, 1)
V[143] : [169.58 176.18] (49, 0.5) + G
V[144] : [169.78 176.18] (82, 0.5) + G
V[145] : [172.53 174.49] (87, 1)
V[146] : [172.21 174.49] (87, 1)
V[147] : [173.15 173.7] (78, 1)
V[148] : [169.47 173.12] (54, 0.5) + G
V[149] : [169.52 173.48] (83, 1) + G
V[150] : [169.47 173.15] (56, 0.5) + G
V[151] : [169.61 174.43] (60, 1) + G
V[152] : [173.86 174.39] (85, 1)
V[153] : [169.46 172.18] (59, 1) + G
V[154] : [167.43 173.25] (36, 0.5) + G
V[155] : [167.27 177.63] (49, 0.5) + G
V[156] : [169.42 173.11] (82, 1) + G
V[157] : [174.03 174.42] (84, 1)
V[158] : [169.54 173.23] (36, 0.5) + G
V[159] : [169.19 173.31] (39, 0.5) + G
V[160] : [169.49 173.1] (59, 1) + G
V[161] : [169.48 172.76] (30, 0.5) + G
V[162] : [169.5 173.14] (58, 1) + G
V[164] : [3.40282e+38 -3.40282e+38] (0, 0) + G
V[169] : [168.25 172.94] (8, 0) + G
F[6] : incl = 0 5 excl = 1 2 3 4 6 7 8 9 
F[7] : incl = 0 2 5 6 excl = 1 3 4 7 8 9 
F[11] : incl = 0 3 5 excl = 1 2 4 6 7 8 9 
F[12] : incl = 0 1 2 5 excl = 3 4 6 7 8 9 
F[13] : incl = 0 1 2 5 6 excl = 3 4 7 8 9 
F[14] : incl = 0 1 2 5 6 excl = 3 4 7 8 9 
F[19] : incl = 0 3 5 excl = 1 2 4 6 7 8 9 
F[20] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[21] : incl = 0 1 2 5 excl = 3 4 6 7 8 9 
F[22] : incl = 0 1 2 5 6 excl = 3 4 7 8 9 
F[23] : incl = 0 1 2 5 6 excl = 3 4 7 8 9 
F[27] : incl = 3 excl = 0 1 2 4 5 6 7 8 9 
F[28] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[29] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[30] : incl = 1 excl = 0 2 3 4 5 6 7 8 9 
F[31] : incl = 1 excl = 0 2 3 4 5 6 7 8 9 
F[38] : incl = 3 excl = 0 1 2 4 5 6 7 8 9 
F[39] : incl = 3 excl = 0 1 2 4 5 6 7 8 9 
F[40] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[41] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[42] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[43] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[44] : incl = 1 2 3 excl = 0 4 5 6 7 8 9 
F[45] : incl = 1 2 3 excl = 0 4 5 6 7 8 9 
F[46] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[47] : incl = 1 2 excl = 0 3 4 5 6 7 8 9 
F[49] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[50] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[55] : incl = 1 3 4 excl = 0 2 5 6 7 8 9 
F[56] : incl = 1 3 4 excl = 0 2 5 6 7 8 9 
F[57] : incl = 1 2 3 4 excl = 0 5 6 7 8 9 
F[58] : incl = 0 1 2 3 4 5 excl = 6 7 8 9 
F[59] : incl = 1 2 3 4 excl = 0 5 6 7 8 9 
F[60] : incl = 1 2 3 4 excl = 0 5 6 7 8 9 
F[61] : incl = 2 4 excl = 0 1 3 5 6 7 8 9 
F[62] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[63] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[64] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[65] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[66] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[67] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[68] : incl = 2 excl = 0 1 3 4 5 6 7 8 9 
F[69] : incl = 2 3 4 excl = 0 1 5 6 7 8 9 
F[70] : incl = 2 3 4 excl = 0 1 5 6 7 8 9 
F[74] : incl = 7 8 excl = 0 1 2 3 4 5 6 9 
F[75] : incl = 5 8 excl = 0 1 2 3 4 6 7 9 
F[78] : incl = 1 2 3 4 5 excl = 0 6 7 8 9 
F[79] : incl = 1 3 4 excl = 0 2 5 6 7 8 9 
F[80] : incl = 1 3 4 excl = 0 2 5 6 7 8 9 
F[81] : incl = 4 excl = 0 1 2 3 5 6 7 8 9 
F[82] : incl = 2 4 excl = 0 1 3 5 6 7 8 9 
F[83] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[84] : incl = 2 3 4 5 6 excl = 0 1 7 8 9 
F[85] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[86] : incl = 2 3 4 6 excl = 0 1 5 7 8 9 
F[87] : incl = 2 3 4 6 7 excl = 0 1 5 8 9 
F[88] : incl = 2 3 4 6 7 excl = 0 1 5 8 9 
F[89] : incl = 2 4 excl = 0 1 3 5 6 7 8 9 
F[93] : incl = 7 excl = 0 1 2 3 4 5 6 8 9 
F[94] : incl = 7 8 excl = 0 1 2 3 4 5 6 9 
F[95] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[96] : incl = 5 8 excl = 0 1 2 3 4 6 7 9 
F[97] : incl = 5 excl = 0 1 2 3 4 6 7 8 9 
F[98] : incl = 2 4 5 excl = 0 1 3 6 7 8 9 
F[99] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[100] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[101] : incl = 2 3 4 5 6 excl = 0 1 7 8 9 
F[102] : incl = 2 4 6 excl = 0 1 3 5 7 8 9 
F[103] : incl = 2 4 6 excl = 0 1 3 5 7 8 9 
F[104] : incl = 2 4 6 7 excl = 0 1 3 5 8 9 
F[105] : incl = 2 4 excl = 0 1 3 5 6 7 8 9 
F[106] : incl = 2 3 4 excl = 0 1 5 6 7 8 9 
F[109] : incl = 3 4 excl = 0 1 2 5 6 7 8 9 
F[110] : incl = 4 excl = 0 1 2 3 5 6 7 8 9 
F[111] : incl = 7 excl = 0 1 2 3 4 5 6 8 9 
F[112] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[113] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[114] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[115] : incl = 5 excl = 0 1 2 3 4 6 7 8 9 
F[116] : incl = 2 4 5 excl = 0 1 3 6 7 8 9 
F[117] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[118] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[119] : incl = 2 4 6 excl = 0 1 3 5 7 8 9 
F[120] : incl = 2 4 6 excl = 0 1 3 5 7 8 9 
F[121] : incl = 2 4 6 7 excl = 0 1 3 5 8 9 
F[122] : incl = 2 3 4 excl = 0 1 5 6 7 8 9 
F[123] : incl = 6 7 excl = 0 1 2 3 4 5 8 9 
F[124] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[125] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[126] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[127] : incl = 5 excl = 0 1 2 3 4 6 7 8 9 
F[128] : incl = 2 4 5 6 excl = 0 1 3 7 8 9 
F[129] : incl = 6 excl = 0 1 2 3 4 5 7 8 9 
F[130] : incl = 6 excl = 0 1 2 3 4 5 7 8 9 
F[131] : incl = 5 6 7 8 excl = 0 1 2 3 4 9 
F[132] : incl = 5 6 excl = 0 1 2 3 4 7 8 9 
** Facet 0 : area = 454.497, ASP_area_of_intersection = 0, coefs = (9, aoi = 454.497, coef = -454.497) 
** Facet 1 : area = 206.17, ASP_area_of_intersection = 0, coefs = (9, aoi = 206.17, coef = -206.17) 
** Facet 2 : area = 3.7962, ASP_area_of_intersection = 0, coefs = (9, aoi = 3.7962, coef = -3.7962) 
** Facet 3 : area = 83.8738, ASP_area_of_intersection = 0, coefs = (9, aoi = 83.8738, coef = -83.8738) 
** Facet 4 : area = 11.9525, ASP_area_of_intersection = 0, coefs = (9, aoi = 11.9525, coef = -11.9525) 
** Facet 5 : area = 6.73831e-05, ASP_area_of_intersection = 0, coefs = (9, aoi = 6.73831e-05, coef = -6.73831e-05) 
** Facet 6 : area = 40.2999, ASP_area_of_intersection = 40.2999, coefs = (0, aoi = 39.4757, coef = -38.6949) (5, aoi = 0, coef = 39.8002) 
** Facet 7 : area = 0.509777, ASP_area_of_intersection = 0.509777, coefs = (0, aoi = 0.17736, coef = 0.0893) (2, aoi = 0, coef = 0.498006) (5, aoi = 0, coef = 0.509777) (6, aoi = 0, coef = 0.509777) 
** Facet 8 : area = 9.83262, ASP_area_of_intersection = 0, coefs = (9, aoi = 9.83262, coef = -9.83262) 
** Facet 9 : area = 38.1253, ASP_area_of_intersection = 0, coefs = (9, aoi = 38.1253, coef = -38.1253) 
** Facet 10 : area = 0.0139832, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.0139832, coef = -0.0139832) 
** Facet 11 : area = 1.2671, ASP_area_of_intersection = 1.2671, coefs = (0, aoi = 0.259594, coef = 0.552974) (3, aoi = 0.0103573, coef = 1.00492) (5, aoi = 0, coef = 1.22793) 
** Facet 12 : area = 3.51279, ASP_area_of_intersection = 3.51279, coefs = (0, aoi = 1.93184, coef = -0.657896) (1, aoi = 0.00567408, coef = 2.8356) (2, aoi = 0, coef = 3.14735) (5, aoi = 0, coef = 3.42153) 
** Facet 13 : area = 0.00406093, ASP_area_of_intersection = 0.00406093, coefs = (0, aoi = 0, coef = 0.00325701) (1, aoi = 0, coef = 0.00328892) (2, aoi = 0, coef = 0.0038673) (5, aoi = 0, coef = 0.00406093) (6, aoi = 0, coef = 0.00406093) 
** Facet 14 : area = 1.6288e-08, ASP_area_of_intersection = 1.6288e-08, coefs = (0, aoi = 0, coef = 1.30722e-08) (1, aoi = 0, coef = 1.31143e-08) (2, aoi = 0, coef = 1.54625e-08) (5, aoi = 0, coef = 1.6288e-08) (6, aoi = 0, coef = 1.6288e-08) 
** Facet 15 : area = 0.520329, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.520329, coef = -0.520329) 
** Facet 16 : area = 86.995, ASP_area_of_intersection = 0, coefs = (9, aoi = 86.995, coef = -86.995) 
** Facet 17 : area = 504.02, ASP_area_of_intersection = 0, coefs = (9, aoi = 504.02, coef = -504.02) 
** Facet 18 : area = 0.207705, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.207705, coef = -0.207705) 
** Facet 19 : area = 1.0259, ASP_area_of_intersection = 1.0259, coefs = (0, aoi = 0, coef = 0.829747) (3, aoi = 0.386277, coef = 0.129752) (5, aoi = 0, coef = 0.994413) 
** Facet 20 : area = 0.0938498, ASP_area_of_intersection = 0.0938498, coefs = (0, aoi = 0, coef = 0.0755378) (1, aoi = 0, coef = 0.0766464) (2, aoi = 0, coef = 0.0764172) (3, aoi = 0, coef = 0.0757363) (4, aoi = 0, coef = 0.082506) (5, aoi = 0, coef = 0.087774) 
** Facet 21 : area = 1.44646, ASP_area_of_intersection = 1.44646, coefs = (0, aoi = 0, coef = 1.16479) (1, aoi = 0.260922, coef = 0.698791) (2, aoi = 0, coef = 1.2713) (5, aoi = 0, coef = 1.39604) 
** Facet 22 : area = 0.000252373, ASP_area_of_intersection = 0.000252373, coefs = (0, aoi = 0, coef = 0.00020273) (1, aoi = 0, coef = 0.000202974) (2, aoi = 0, coef = 0.000239446) (5, aoi = 0, coef = 0.000252373) (6, aoi = 0, coef = 0.000252373) 
** Facet 23 : area = 0.539743, ASP_area_of_intersection = 0.539743, coefs = (0, aoi = 0, coef = 0.457118) (1, aoi = 0.20573, coef = 0.0637577) (2, aoi = 0, coef = 0.504893) (5, aoi = 0, coef = 0.539743) (6, aoi = 0, coef = 0.539743) 
** Facet 24 : area = 196.079, ASP_area_of_intersection = 0, coefs = (9, aoi = 196.079, coef = -196.079) 
** Facet 25 : area = 158.041, ASP_area_of_intersection = 0, coefs = (9, aoi = 158.041, coef = -158.041) 
** Facet 26 : area = 64.2338, ASP_area_of_intersection = 0, coefs = (9, aoi = 64.2338, coef = -64.2338) 
** Facet 27 : area = 7.17053, ASP_area_of_intersection = 7.17053, coefs = (3, aoi = 6.6673, coef = -6.24829) 
** Facet 28 : area = 0.0630199, ASP_area_of_intersection = 0.0630199, coefs = (0, aoi = 0, coef = 0.05092) (1, aoi = 0, coef = 0.0517694) (2, aoi = 0, coef = 0.0513773) (3, aoi = 0.00813355, coef = 0.0359333) (4, aoi = 0, coef = 0.0553745) (5, aoi = 0, coef = 0.058972) 
** Facet 29 : area = 0.0553017, ASP_area_of_intersection = 0.0553017, coefs = (0, aoi = 0, coef = 0.0447442) (1, aoi = 0, coef = 0.0450475) (2, aoi = 0, coef = 0.0447697) (3, aoi = 0, coef = 0.0447522) (4, aoi = 0, coef = 0.0483523) (5, aoi = 0, coef = 0.051458) 
** Facet 30 : area = 10.9506, ASP_area_of_intersection = 10.9506, coefs = (1, aoi = 9.68426, coef = -8.60464) 
** Facet 31 : area = 26.0292, ASP_area_of_intersection = 26.0292, coefs = (1, aoi = 25.2496, coef = -24.5499) 
** Facet 32 : area = 22.0221, ASP_area_of_intersection = 0, coefs = (9, aoi = 22.0221, coef = -22.0221) 
** Facet 33 : area = 19.0714, ASP_area_of_intersection = 0, coefs = (9, aoi = 19.0714, coef = -19.0714) 
** Facet 34 : area = 118.286, ASP_area_of_intersection = 0, coefs = (9, aoi = 118.286, coef = -118.286) 
** Facet 35 : area = 8.79173, ASP_area_of_intersection = 0, coefs = (9, aoi = 8.79173, coef = -8.79173) 
** Facet 36 : area = 5.08881, ASP_area_of_intersection = 0, coefs = (9, aoi = 5.08881, coef = -5.08881) 
** Facet 37 : area = 3.15095, ASP_area_of_intersection = 0, coefs = (9, aoi = 3.15095, coef = -3.15095) 
** Facet 38 : area = 0.324969, ASP_area_of_intersection = 0.324969, coefs = (3, aoi = 0.153624, coef = -0.0161555) 
** Facet 39 : area = 6.221, ASP_area_of_intersection = 6.221, coefs = (3, aoi = 5.74147, coef = -5.34354) 
** Facet 40 : area = 0.0126924, ASP_area_of_intersection = 0.0126924, coefs = (0, aoi = 0, coef = 0.0102854) (1, aoi = 0, coef = 0.0104353) (2, aoi = 0, coef = 0.0103293) (3, aoi = 0.000238752, coef = 0.00974651) (4, aoi = 0, coef = 0.0111275) (5, aoi = 0, coef = 0.0118555) 
** Facet 41 : area = 0.00481415, ASP_area_of_intersection = 0.00481415, coefs = (0, aoi = 0, coef = 0.00389911) (1, aoi = 0, coef = 0.00393938) (2, aoi = 0, coef = 0.00390577) (3, aoi = 0, coef = 0.00387785) (4, aoi = 0, coef = 0.00421333) (5, aoi = 0, coef = 0.00448674) 
** Facet 42 : area = 0.00410797, ASP_area_of_intersection = 0.00410797, coefs = (0, aoi = 0, coef = 0.00333309) (1, aoi = 0, coef = 0.00335371) (2, aoi = 0, coef = 0.00332194) (3, aoi = 0, coef = 0.00331875) (4, aoi = 0, coef = 0.00358549) (5, aoi = 0, coef = 0.00381793) 
** Facet 43 : area = 0.0257987, ASP_area_of_intersection = 0.0257987, coefs = (0, aoi = 0, coef = 0.0209212) (1, aoi = 0, coef = 0.020947) (2, aoi = 0, coef = 0.020793) (3, aoi = 0, coef = 0.0209625) (4, aoi = 0, coef = 0.0224776) (5, aoi = 0, coef = 0.0239164) 
** Facet 44 : area = 4.0511, ASP_area_of_intersection = 4.0511, coefs = (1, aoi = 0, coef = 3.31484) (2, aoi = 3.96218, coef = -3.8847) (3, aoi = 0, coef = 3.38363) 
** Facet 45 : area = 1.90053, ASP_area_of_intersection = 1.90053, coefs = (1, aoi = 0, coef = 1.57201) (2, aoi = 1.74508, coef = -1.61589) (3, aoi = 0, coef = 1.60967) 
** Facet 46 : area = 3.36452, ASP_area_of_intersection = 3.36452, coefs = (2, aoi = 3.3331, coef = -3.30734) 
** Facet 47 : area = 0.00809153, ASP_area_of_intersection = 0.00809153, coefs = (1, aoi = 0, coef = 0.00651146) (2, aoi = 0.00533132, coef = -0.00312029) 
** Facet 48 : area = 6.32426, ASP_area_of_intersection = 0, coefs = (9, aoi = 6.32426, coef = -6.32426) 
** Facet 49 : area = 4.90766, ASP_area_of_intersection = 4.90766, coefs = (2, aoi = 4.06882, coef = -3.37508) 
** Facet 50 : area = 1.17027, ASP_area_of_intersection = 1.17027, coefs = (2, aoi = 0.249432, coef = 0.498318) 
** Facet 51 : area = 564.134, ASP_area_of_intersection = 0, coefs = (9, aoi = 564.134, coef = -564.134) 
** Facet 52 : area = 106.182, ASP_area_of_intersection = 0, coefs = (9, aoi = 106.182, coef = -106.182) 
** Facet 53 : area = 0.00863961, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.00863961, coef = -0.00863961) 
** Facet 54 : area = 7.16836, ASP_area_of_intersection = 0, coefs = (9, aoi = 7.16836, coef = -7.16836) 
** Facet 55 : area = 0.00993957, ASP_area_of_intersection = 0.00993957, coefs = (1, aoi = 0, coef = 0.00876475) (3, aoi = 0, coef = 0.00798633) (4, aoi = 0, coef = 0.00803611) 
** Facet 56 : area = 1.00699, ASP_area_of_intersection = 1.00699, coefs = (1, aoi = 0, coef = 0.874772) (3, aoi = 0.138074, coef = 0.564028) (4, aoi = 0.0520791, coef = 0.718997) 
** Facet 57 : area = 0.79478, ASP_area_of_intersection = 0.79478, coefs = (1, aoi = 0, coef = 0.663753) (2, aoi = 0.120843, coef = 0.42422) (3, aoi = 0.015485, coef = 0.613942) (4, aoi = 0, coef = 0.669119) 
** Facet 58 : area = 0.044179, ASP_area_of_intersection = 0.044179, coefs = (0, aoi = 0, coef = 0.0358703) (1, aoi = 0, coef = 0.0362154) (2, aoi = 0, coef = 0.0358144) (3, aoi = 0, coef = 0.0355452) (4, aoi = 0, coef = 0.0386064) (5, aoi = 0, coef = 0.041129) 
** Facet 59 : area = 0.950964, ASP_area_of_intersection = 0.950964, coefs = (1, aoi = 0, coef = 0.786357) (2, aoi = 0.751273, coef = -0.58732) (3, aoi = 0, coef = 0.772649) (4, aoi = 0, coef = 0.806779) 
** Facet 60 : area = 0.142845, ASP_area_of_intersection = 0.142845, coefs = (1, aoi = 0, coef = 0.121957) (2, aoi = 0, coef = 0.115184) (3, aoi = 0, coef = 0.116072) (4, aoi = 0, coef = 0.115282) 
** Facet 61 : area = 1.8771, ASP_area_of_intersection = 1.8771, coefs = (2, aoi = 1.31496, coef = -0.862724) (4, aoi = 0.00137806, coef = 1.51668) 
** Facet 62 : area = 2.20454, ASP_area_of_intersection = 2.20454, coefs = (2, aoi = 2.20426, coef = -2.20404) 
** Facet 63 : area = 6.6519, ASP_area_of_intersection = 6.6519, coefs = (2, aoi = 6.31542, coef = -6.04348) 
** Facet 64 : area = 1.18179, ASP_area_of_intersection = 1.18179, coefs = (2, aoi = 1.16041, coef = -1.14251) 
** Facet 65 : area = 12.937, ASP_area_of_intersection = 12.937, coefs = (2, aoi = 12.4185, coef = -12.0005) 
** Facet 66 : area = 3.83697, ASP_area_of_intersection = 3.83697, coefs = (2, aoi = 3.83697, coef = -3.83697) 
** Facet 67 : area = 8.00077, ASP_area_of_intersection = 8.00077, coefs = (2, aoi = 8.00077, coef = -8.00077) 
** Facet 68 : area = 7.62935, ASP_area_of_intersection = 7.62935, coefs = (2, aoi = 7.56578, coef = -7.51181) 
** Facet 69 : area = 2.09034, ASP_area_of_intersection = 2.09034, coefs = (2, aoi = 1.98671, coef = -1.9002) (3, aoi = 0, coef = 2.07199) (4, aoi = 0, coef = 1.70672) 
** Facet 70 : area = 7.91246e-05, ASP_area_of_intersection = 7.91246e-05, coefs = (2, aoi = 0, coef = 6.37278e-05) (3, aoi = 0, coef = 7.91246e-05) (4, aoi = 0, coef = 6.43503e-05) 
** Facet 71 : area = 112.818, ASP_area_of_intersection = 0, coefs = (9, aoi = 112.818, coef = -112.818) 
** Facet 72 : area = 79.2746, ASP_area_of_intersection = 0, coefs = (9, aoi = 79.2746, coef = -79.2746) 
** Facet 73 : area = 0.0545708, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.0545708, coef = -0.0545708) 
** Facet 74 : area = 3.08327, ASP_area_of_intersection = 3.08327, coefs = (7, aoi = 0.0651743, coef = 2.39083) (8, aoi = 2.66316, coef = -2.31712) 
** Facet 75 : area = 3.00423, ASP_area_of_intersection = 3.00423, coefs = (5, aoi = 0.000847319, coef = 2.432) (8, aoi = 2.52036, coef = -2.11971) 
** Facet 76 : area = 0.00522437, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.00522437, coef = -0.00522437) 
** Facet 77 : area = 0.059552, ASP_area_of_intersection = 0, coefs = (9, aoi = 0.059552, coef = -0.059552) 
** Facet 78 : area = 0.00302433, ASP_area_of_intersection = 0.00302433, coefs = (1, aoi = 0, coef = 0.00281464) (2, aoi = 0, coef = 0.00256486) (3, aoi = 0, coef = 0.0026197) (4, aoi = 0, coef = 0.00243502) (5, aoi = 0.000606666, coef = 0.00132869) 
** Facet 79 : area = 0.146816, ASP_area_of_intersection = 0.146816, coefs = (1, aoi = 0, coef = 0.134283) (3, aoi = 0, coef = 0.124311) (4, aoi = 0.0338183, coef = 0.0568299) 
** Facet 80 : area = 0.000923518, ASP_area_of_intersection = 0.000923518, coefs = (1, aoi = 0, coef = 0.00081851) (3, aoi = 0, coef = 0.000744458) (4, aoi = 0, coef = 0.000742081) 
** Facet 81 : area = 5.63273, ASP_area_of_intersection = 5.63273, coefs = (4, aoi = 5.372, coef = -5.15526) 
** Facet 82 : area = 0.781909, ASP_area_of_intersection = 0.781909, coefs = (2, aoi = 0, coef = 0.629614) (4, aoi = 0.451456, coef = -0.185515) 
** Facet 83 : area = 0.0635116, ASP_area_of_intersection = 0.0635116, coefs = (2, aoi = 0.000773327, coef = 0.0494437) (4, aoi = 0, coef = 0.0514831) (5, aoi = 0.0627383, coef = -0.0621142) (6, aoi = 0, coef = 0.0516695) 
** Facet 84 : area = 1.43539e-05, ASP_area_of_intersection = 1.43539e-05, coefs = (2, aoi = 0, coef = 1.14831e-05) (3, aoi = 0, coef = 1.25947e-05) (4, aoi = 0, coef = 1.17033e-05) (5, aoi = 1.43539e-05, coef = -1.43539e-05) (6, aoi = 0, coef = 1.16595e-05) 
** Facet 85 : area = 0.284774, ASP_area_of_intersection = 0.284774, coefs = (2, aoi = 0.240657, coef = -0.205363) (4, aoi = 0, coef = 0.234303) (5, aoi = 0.0441174, coef = 0.15021) (6, aoi = 0, coef = 0.231426) 
** Facet 86 : area = 4.10874, ASP_area_of_intersection = 4.10874, coefs = (2, aoi = 1.51785, coef = 0.554858) (3, aoi = 0, coef = 3.8862) (4, aoi = 0, coef = 3.38497) (6, aoi = 0.606478, coef = 2.22754) 
** Facet 87 : area = 0.00118209, ASP_area_of_intersection = 0.00118209, coefs = (2, aoi = 0.00118209, coef = -0.00118209) (3, aoi = 0, coef = 0.00116269) (4, aoi = 0, coef = 0.000969532) (6, aoi = 0, coef = 0.000947838) (7, aoi = 0, coef = 0.000950485) 
** Facet 88 : area = 0.169738, ASP_area_of_intersection = 0.169738, coefs = (2, aoi = 0.0428586, coef = 0.0589397) (3, aoi = 0, coef = 0.166226) (4, aoi = 0, coef = 0.138514) (6, aoi = 0.0154937, coef = 0.108426) (7, aoi = 0.0684989, coef = 0.0129538) 
** Facet 89 : area = 0.424813, ASP_area_of_intersection = 0.424813, coefs = (2, aoi = 0.275762, coef = -0.154858) (4, aoi = 0, coef = 0.344681) 
** Facet 90 : area = 2.32633, ASP_area_of_intersection = 0, coefs = (9, aoi = 2.32633, coef = -2.32633) 
** Facet 91 : area = 444.096, ASP_area_of_intersection = 0, coefs = (9, aoi = 444.096, coef = -444.096) 
** Facet 92 : area = 9.66419, ASP_area_of_intersection = 0, coefs = (9, aoi = 9.66419, coef = -9.66419) 
** Facet 93 : area = 3.78428, ASP_area_of_intersection = 3.78428, coefs = (7, aoi = 3.59208, coef = -3.43141) 
** Facet 94 : area = 0.240803, ASP_area_of_intersection = 0.240803, coefs = (7, aoi = 0.107525, coef = -0.000283165) (8, aoi = 0.0600034, coef = 0.0859441) 
** Facet 95 : area = 4.16485e-15, ASP_area_of_intersection = 4.16485e-15, coefs = (5, aoi = 0, coef = 3.33247e-15) (6, aoi = 0, coef = 3.35309e-15) (7, aoi = 0, coef = 3.34314e-15) (8, aoi = 0, coef = 3.35622e-15) 
** Facet 96 : area = 0.234571, ASP_area_of_intersection = 0.234571, coefs = (5, aoi = 0.0727933, coef = 0.0570965) (8, aoi = 0.0602703, coef = 0.0806739) 
** Facet 97 : area = 2.7527, ASP_area_of_intersection = 2.7527, coefs = (5, aoi = 2.57286, coef = -2.42405) 
** Facet 98 : area = 0.0937746, ASP_area_of_intersection = 0.0937746, coefs = (2, aoi = 0, coef = 0.0774253) (4, aoi = 0, coef = 0.0751325) (5, aoi = 0.0937746, coef = -0.0937746) 
** Facet 99 : area = 0.0223648, ASP_area_of_intersection = 0.0223648, coefs = (2, aoi = 0, coef = 0.017971) (4, aoi = 0, coef = 0.0179283) (5, aoi = 0.0223648, coef = -0.0223648) (6, aoi = 0, coef = 0.0182228) 
** Facet 100 : area = 0.160294, ASP_area_of_intersection = 0.160294, coefs = (2, aoi = 0, coef = 0.128484) (4, aoi = 0, coef = 0.129344) (5, aoi = 0.160294, coef = -0.160294) (6, aoi = 0, coef = 0.129745) 
** Facet 101 : area = 0.0648258, ASP_area_of_intersection = 0.0648258, coefs = (2, aoi = 0, coef = 0.0518793) (3, aoi = 0, coef = 0.0570681) (4, aoi = 0, coef = 0.0527089) (5, aoi = 0.0648258, coef = -0.0648258) (6, aoi = 0, coef = 0.0524328) 
** Facet 102 : area = 1.45472, ASP_area_of_intersection = 1.45472, coefs = (2, aoi = 0, coef = 1.17774) (4, aoi = 0, coef = 1.20082) (6, aoi = 1.31449, coef = -1.19893) 
** Facet 103 : area = 1.28998, ASP_area_of_intersection = 1.28998, coefs = (2, aoi = 0.00308954, coef = 1.04027) (4, aoi = 0, coef = 1.07489) (6, aoi = 1.264, coef = -1.24224) 
** Facet 104 : area = 0.0695361, ASP_area_of_intersection = 0.0695361, coefs = (2, aoi = 0, coef = 0.0559602) (4, aoi = 0, coef = 0.0564297) (6, aoi = 0, coef = 0.0559825) (7, aoi = 0.0437766, coef = -0.0230498) 
** Facet 105 : area = 1.29659, ASP_area_of_intersection = 1.29659, coefs = (2, aoi = 0.0682877, coef = 0.923533) (4, aoi = 0.15882, coef = 0.76092) 
** Facet 106 : area = 0.000144951, ASP_area_of_intersection = 0.000144951, coefs = (2, aoi = 0, coef = 0.000116862) (3, aoi = 0, coef = 0.000144951) (4, aoi = 0, coef = 0.000117727) 
** Facet 107 : area = 7.12135, ASP_area_of_intersection = 0, coefs = (9, aoi = 7.12135, coef = -7.12135) 
** Facet 108 : area = 96.9952, ASP_area_of_intersection = 0, coefs = (9, aoi = 96.9952, coef = -96.9952) 
** Facet 109 : area = 0.846426, ASP_area_of_intersection = 0.846426, coefs = (3, aoi = 0, coef = 0.846426) (4, aoi = 0.0281106, coef = 0.631798) 
** Facet 110 : area = 16.4715, ASP_area_of_intersection = 16.4715, coefs = (4, aoi = 15.3426, coef = -14.3844) 
** Facet 111 : area = 3.2569, ASP_area_of_intersection = 3.2569, coefs = (7, aoi = 3.24262, coef = -3.22845) 
** Facet 112 : area = 6.84897e-10, ASP_area_of_intersection = 6.84897e-10, coefs = (5, aoi = 0, coef = 5.48592e-10) (6, aoi = 0, coef = 5.50708e-10) (7, aoi = 0, coef = 5.49364e-10) (8, aoi = 0, coef = 5.52493e-10) 
** Facet 113 : area = 0.00113736, ASP_area_of_intersection = 0.00113736, coefs = (5, aoi = 0, coef = 0.000910324) (6, aoi = 0, coef = 0.00091494) (7, aoi = 0, coef = 0.000912854) (8, aoi = 0, coef = 0.000917198) 
** Facet 114 : area = 0.00113904, ASP_area_of_intersection = 0.00113904, coefs = (5, aoi = 0.00097997, coef = -0.000852641) (6, aoi = 0, coef = 0.000916541) (7, aoi = 0, coef = 0.000914939) (8, aoi = 0, coef = 0.000918598) 
** Facet 115 : area = 0.502388, ASP_area_of_intersection = 0.502388, coefs = (5, aoi = 0.502388, coef = -0.502388) 
** Facet 116 : area = 0.646151, ASP_area_of_intersection = 0.646151, coefs = (2, aoi = 0, coef = 0.532959) (4, aoi = 0, coef = 0.517411) (5, aoi = 0.646151, coef = -0.646151) 
** Facet 117 : area = 0.0932986, ASP_area_of_intersection = 0.0932986, coefs = (2, aoi = 0, coef = 0.075088) (4, aoi = 0, coef = 0.0748146) (5, aoi = 0.0932986, coef = -0.0932986) (6, aoi = 0, coef = 0.0756326) 
** Facet 118 : area = 0.0376668, ASP_area_of_intersection = 0.0376668, coefs = (2, aoi = 0, coef = 0.0303094) (4, aoi = 0, coef = 0.0303358) (5, aoi = 0.0376668, coef = -0.0376668) (6, aoi = 0, coef = 0.0302946) 
** Facet 119 : area = 0.50972, ASP_area_of_intersection = 0.50972, coefs = (2, aoi = 0, coef = 0.417985) (4, aoi = 0, coef = 0.422523) (6, aoi = 0.487951, coef = -0.470248) 
** Facet 120 : area = 0.227337, ASP_area_of_intersection = 0.227337, coefs = (2, aoi = 0, coef = 0.185566) (4, aoi = 0, coef = 0.188923) (6, aoi = 0.215764, coef = -0.206315) 
** Facet 121 : area = 0.28645, ASP_area_of_intersection = 0.28645, coefs = (2, aoi = 0, coef = 0.232033) (4, aoi = 0, coef = 0.232064) (6, aoi = 0, coef = 0.231126) (7, aoi = 0.217401, coef = -0.16189) 
** Facet 122 : area = 0.00564991, ASP_area_of_intersection = 0.00564991, coefs = (2, aoi = 0, coef = 0.00456993) (3, aoi = 0, coef = 0.00564991) (4, aoi = 0, coef = 0.00457461) 
** Facet 123 : area = 0.166554, ASP_area_of_intersection = 0.166554, coefs = (6, aoi = 0, coef = 0.133708) (7, aoi = 0.0862232, coef = -0.0217183) 
** Facet 124 : area = 0.00113817, ASP_area_of_intersection = 0.00113817, coefs = (5, aoi = 0, coef = 0.000911293) (6, aoi = 0, coef = 0.00091482) (7, aoi = 0, coef = 0.000913703) (8, aoi = 0, coef = 0.000918621) 
** Facet 125 : area = 0.00113648, ASP_area_of_intersection = 0.00113648, coefs = (5, aoi = 0.000556834, coef = -9.28538e-05) (6, aoi = 0, coef = 0.000913689) (7, aoi = 0, coef = 0.000913076) (8, aoi = 0, coef = 0.000917291) 
** Facet 126 : area = 1.97852e-09, ASP_area_of_intersection = 1.97852e-09, coefs = (5, aoi = 1.97851e-09, coef = -1.9785e-09) (6, aoi = 0, coef = 1.59167e-09) (7, aoi = 0, coef = 1.59058e-09) (8, aoi = 0, coef = 1.59655e-09) 
** Facet 127 : area = 2.46239, ASP_area_of_intersection = 2.46239, coefs = (5, aoi = 2.45682, coef = -2.45235) 
** Facet 128 : area = 0.106768, ASP_area_of_intersection = 0.106768, coefs = (2, aoi = 0, coef = 0.0864036) (4, aoi = 0, coef = 0.0860439) (5, aoi = 0.106768, coef = -0.106768) (6, aoi = 0, coef = 0.0858658) 
** Facet 129 : area = 1.60058, ASP_area_of_intersection = 1.60058, coefs = (6, aoi = 1.30729, coef = -1.07017) 
** Facet 130 : area = 2.10719, ASP_area_of_intersection = 2.10719, coefs = (6, aoi = 1.87164, coef = -1.67898) 
** Facet 131 : area = 1.43567e-14, ASP_area_of_intersection = 1.43567e-14, coefs = (5, aoi = 0, coef = 1.14948e-14) (6, aoi = 0, coef = 1.1532e-14) (7, aoi = 0, coef = 1.15332e-14) (8, aoi = 0, coef = 1.15958e-14) 
** Facet 132 : area = 0.173039, ASP_area_of_intersection = 0.173039, coefs = (5, aoi = 0.120936, coef = -0.0792162) (6, aoi = 0, coef = 0.138994) 


==> figures/overview/labels_0.txt <==
L[0] = H[ 1 ]
L[1] = H[ 2 ]
L[2] = H[ 3 ]
L[3] = H[ 4 ]
L[4] = H[ 5 9 ]
L[5] = H[ 6 ]
L[6] = H[ 7 ]
L[7] = H[ 8 ]
L[8] = H[ 10 ]
L[9] = G


==> figures/overview/marseille_periurbain_1_B69805.json <==
[
	{
		"geometry" : [
			[
				[888962.33432, 6264493.85864, 167.080002],
				[888957.640842, 6264493.86839, 167.080002],
				[888952.15571, 6264493.45439, 167.080002],
				[888951.94481, 6264498.64303, 167.080002],
				[888952.96086, 6264498.78269, 167.080002],
				[888952.70583, 6264505.48858, 167.080002],
				[888946.45309, 6264505.53937, 167.080002],
				[888946.68674, 6264509.94693, 167.080002],
				[888946.67575, 6264514.24476, 167.080002],
				[888956.963164, 6264514.47081, 167.080002],
				[888959.4514, 6264514.34701, 167.080002],
				[888959.598279, 6264506.26446, 167.080002],
				[888959.7534, 6264503.42764, 167.080002],
				[888962.04771, 6264503.39, 167.080002],
				[888962.33432, 6264493.85864, 167.080002]
			]
		],
		"properties" : {
			"part_type" : "ground",
			"part_id" : 1,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888956.963164, 6264514.47081, 172.937852331],
				[888957.327957, 6264514.45266, 172.947387771],
				[888957.40475, 6264510.22683, 174.402652334],
				[888946.686699, 6264509.94617, 174.402652334],
				[888946.68674, 6264509.94693, 174.402388961],
				[888946.67575, 6264514.24476, 172.922935819],
				[888956.963164, 6264514.47081, 172.937852331]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 1,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888946.45309, 6264505.53937, 172.887945168],
				[888946.686699, 6264509.94617, 174.402700676],
				[888957.40475, 6264510.22683, 174.402700677],
				[888957.406507, 6264510.13015, 174.369407049],
				[888952.710633, 6264505.36228, 172.770586944],
				[888952.70583, 6264505.48858, 172.814104029],
				[888946.45309, 6264505.53937, 172.887945168]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 2,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888951.94481, 6264498.64303, 172.475099109],
				[888952.96086, 6264498.78269, 172.815828322],
				[888952.710633, 6264505.36228, 172.770537859],
				[888957.406507, 6264510.13015, 174.369357965],
				[888957.474233, 6264506.40333, 174.370252375],
				[888957.527644, 6264503.46416, 174.370957756],
				[888956.896971, 6264503.4745, 174.160030047],
				[888956.999131, 6264497.85283, 174.161379208],
				[888957.629414, 6264497.86393, 174.372301771],
				[888957.702025, 6264493.86826, 174.373260704],
				[888957.640842, 6264493.86839, 174.35279308],
				[888952.15571, 6264493.45439, 172.515355484],
				[888951.94481, 6264498.64303, 172.475099109]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 3,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.4514, 6264514.34701, 171.836370621],
				[888959.598279, 6264506.26446, 171.81303072],
				[888959.585984, 6264506.48931, 171.816189715],
				[888957.473346, 6264506.45211, 172.462162646],
				[888957.327957, 6264514.45266, 172.485265748],
				[888959.4514, 6264514.34701, 171.836370621]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 4,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.527644, 6264503.46416, 174.369546994],
				[888957.474233, 6264506.40333, 174.370252375],
				[888957.473346, 6264506.45211, 174.370264083],
				[888959.585984, 6264506.48931, 173.663275707],
				[888959.7534, 6264503.42764, 173.625146125],
				[888957.527644, 6264503.46416, 174.369546994]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 5,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888962.33432, 6264493.85864, 172.81759223],
				[888957.702025, 6264493.86826, 174.367244047],
				[888957.629414, 6264497.86393, 174.36820298],
				[888962.211454, 6264497.94461, 172.834836371],
				[888962.33432, 6264493.85864, 172.81759223]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 6,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888956.898899, 6264503.36842, 175.917114308],
				[888956.896971, 6264503.4745, 175.882643701],
				[888962.04771, 6264503.39, 175.968490314],
				[888962.050885, 6264503.28442, 176.002810265],
				[888959.649175, 6264500.67934, 176.82150086],
				[888959.601444, 6264500.72601, 176.805805136],
				[888956.898899, 6264503.36842, 175.917114308]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 7,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888956.998227, 6264497.90257, 175.918443378],
				[888956.898899, 6264503.36842, 175.917131612],
				[888959.601348, 6264500.72611, 176.805790844],
				[888956.998227, 6264497.90257, 175.918443378]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 8,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.601348, 6264500.72611, 176.805836733],
				[888959.601444, 6264500.72601, 176.805805136],
				[888962.204344, 6264498.18104, 175.949880885],
				[888962.211454, 6264497.94461, 175.87302768],
				[888956.999131, 6264497.85283, 175.902330231],
				[888956.998227, 6264497.90257, 175.918489267],
				[888959.601348, 6264500.72611, 176.805836733]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 9,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888962.204344, 6264498.18104, 175.981290875],
				[888959.649175, 6264500.67934, 176.821519402],
				[888962.050885, 6264503.28442, 176.002828806],
				[888962.204344, 6264498.18104, 175.981290875]
			]
		],
		"properties" : {
			"part_type" : "roof",
			"part_id" : 10,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.4514, 6264514.34701, 171.836370621],
				[888957.327957, 6264514.45266, 172.485265748],
				[888957.327957, 6264514.45266, 172.947387771],
				[888956.963164, 6264514.47081, 172.937852331],
				[888956.963164, 6264514.47081, 167.080002],
				[888959.4514, 6264514.34701, 167.080002],
				[888959.4514, 6264514.34701, 171.836370621]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 1,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888952.70583, 6264505.48858, 172.814104029],
				[888952.710633, 6264505.36228, 172.770586944],
				[888952.710633, 6264505.36228, 172.770537859],
				[888952.96086, 6264498.78269, 172.815828322],
				[888952.96086, 6264498.78269, 167.080002],
				[888952.70583, 6264505.48858, 167.080002],
				[888952.70583, 6264505.48858, 172.814104029]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 2,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888946.45309, 6264505.53937, 172.887945168],
				[888952.70583, 6264505.48858, 172.814104029],
				[888952.70583, 6264505.48858, 167.080002],
				[888946.45309, 6264505.53937, 167.080002],
				[888946.45309, 6264505.53937, 172.887945168]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 3,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888956.963164, 6264514.47081, 172.937852331],
				[888946.67575, 6264514.24476, 172.922935819],
				[888946.67575, 6264514.24476, 167.080002],
				[888956.963164, 6264514.47081, 167.080002],
				[888956.963164, 6264514.47081, 172.937852331]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 4,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888946.68674, 6264509.94693, 174.402388961],
				[888946.686699, 6264509.94617, 174.402652334],
				[888946.686699, 6264509.94617, 174.402700676],
				[888946.45309, 6264505.53937, 172.887945168],
				[888946.45309, 6264505.53937, 167.080002],
				[888946.68674, 6264509.94693, 167.080002],
				[888946.68674, 6264509.94693, 174.402388961]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 5,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888946.67575, 6264514.24476, 172.922935819],
				[888946.68674, 6264509.94693, 174.402388961],
				[888946.68674, 6264509.94693, 167.080002],
				[888946.67575, 6264514.24476, 167.080002],
				[888946.67575, 6264514.24476, 172.922935819]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 6,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888962.33432, 6264493.85864, 172.81759223],
				[888962.211454, 6264497.94461, 172.834836371],
				[888962.211454, 6264497.94461, 175.87302768],
				[888962.204344, 6264498.18104, 175.949880885],
				[888962.204344, 6264498.18104, 175.981290875],
				[888962.050885, 6264503.28442, 176.002828806],
				[888962.050885, 6264503.28442, 176.002810265],
				[888962.04771, 6264503.39, 175.968490314],
				[888962.04771, 6264503.39, 167.080002],
				[888962.33432, 6264493.85864, 167.080002],
				[888962.33432, 6264493.85864, 172.81759223]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 7,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.7534, 6264503.42764, 173.625146125],
				[888959.585984, 6264506.48931, 173.663275707],
				[888959.585984, 6264506.48931, 171.816189715],
				[888959.598279, 6264506.26446, 171.81303072],
				[888959.598279, 6264506.26446, 167.080002],
				[888959.7534, 6264503.42764, 167.080002],
				[888959.7534, 6264503.42764, 173.625146125]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 8,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888962.04771, 6264503.39, 175.968490314],
				[888956.896971, 6264503.4745, 175.882643701],
				[888956.896971, 6264503.4745, 174.160030047],
				[888957.527644, 6264503.46416, 174.370957756],
				[888957.527644, 6264503.46416, 174.369546994],
				[888959.7534, 6264503.42764, 173.625146125],
				[888959.7534, 6264503.42764, 167.080002],
				[888962.04771, 6264503.39, 167.080002],
				[888962.04771, 6264503.39, 175.968490314]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 9,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.598279, 6264506.26446, 171.81303072],
				[888959.4514, 6264514.34701, 171.836370621],
				[888959.4514, 6264514.34701, 167.080002],
				[888959.598279, 6264506.26446, 167.080002],
				[888959.598279, 6264506.26446, 171.81303072]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 10,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888956.896971, 6264503.4745, 175.882643701],
				[888956.898899, 6264503.36842, 175.917114308],
				[888956.898899, 6264503.36842, 175.917131612],
				[888956.998227, 6264497.90257, 175.918443378],
				[888956.998227, 6264497.90257, 175.918489267],
				[888956.999131, 6264497.85283, 175.902330231],
				[888956.999131, 6264497.85283, 174.161379208],
				[888956.896971, 6264503.4745, 174.160030047],
				[888956.896971, 6264503.4745, 175.882643701]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 11,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.473346, 6264506.45211, 174.370264083],
				[888957.474233, 6264506.40333, 174.370252375],
				[888957.473346, 6264506.45211, 174.370240667],
				[888957.473346, 6264506.45211, 174.370264083]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 12,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.702025, 6264493.86826, 174.373260704],
				[888957.629414, 6264497.86393, 174.372301771],
				[888957.629414, 6264497.86393, 174.36820298],
				[888957.702025, 6264493.86826, 174.367244047],
				[888957.702025, 6264493.86826, 174.373260704]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 13,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.527644, 6264503.46416, 174.370957756],
				[888957.474233, 6264506.40333, 174.370252375],
				[888957.527644, 6264503.46416, 174.369546994],
				[888957.527644, 6264503.46416, 174.370957756]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 14,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.473346, 6264506.45211, 174.370240667],
				[888957.406507, 6264510.13015, 174.369357965],
				[888957.406507, 6264510.13015, 174.369407049],
				[888957.40475, 6264510.22683, 174.402700677],
				[888957.40475, 6264510.22683, 174.402652334],
				[888957.327957, 6264514.45266, 172.947387771],
				[888957.327957, 6264514.45266, 172.485265748],
				[888957.473346, 6264506.45211, 172.462162646],
				[888957.473346, 6264506.45211, 174.370240667]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 15,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888951.94481, 6264498.64303, 172.475099109],
				[888952.15571, 6264493.45439, 172.515355484],
				[888952.15571, 6264493.45439, 167.080002],
				[888951.94481, 6264498.64303, 167.080002],
				[888951.94481, 6264498.64303, 172.475099109]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 16,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.585984, 6264506.48931, 173.663275707],
				[888957.473346, 6264506.45211, 174.370264083],
				[888957.473346, 6264506.45211, 172.462162646],
				[888959.585984, 6264506.48931, 171.816189715],
				[888959.585984, 6264506.48931, 173.663275707]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 17,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888952.15571, 6264493.45439, 172.515355484],
				[888957.640842, 6264493.86839, 174.35279308],
				[888957.640842, 6264493.86839, 167.080002],
				[888952.15571, 6264493.45439, 167.080002],
				[888952.15571, 6264493.45439, 172.515355484]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 18,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888952.710633, 6264505.36228, 172.770586944],
				[888957.406507, 6264510.13015, 174.369407049],
				[888957.406507, 6264510.13015, 174.369357965],
				[888952.710633, 6264505.36228, 172.770537859],
				[888952.710633, 6264505.36228, 172.770586944]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 19,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888952.96086, 6264498.78269, 172.815828322],
				[888951.94481, 6264498.64303, 172.475099109],
				[888951.94481, 6264498.64303, 167.080002],
				[888952.96086, 6264498.78269, 167.080002],
				[888952.96086, 6264498.78269, 172.815828322]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 20,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.640842, 6264493.86839, 174.35279308],
				[888957.702025, 6264493.86826, 174.373260704],
				[888957.702025, 6264493.86826, 174.367244047],
				[888962.33432, 6264493.85864, 172.81759223],
				[888962.33432, 6264493.85864, 167.080002],
				[888957.640842, 6264493.86839, 167.080002],
				[888957.640842, 6264493.86839, 174.35279308]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 21,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.601348, 6264500.72611, 176.805836733],
				[888956.998227, 6264497.90257, 175.918489267],
				[888956.998227, 6264497.90257, 175.918443378],
				[888959.601348, 6264500.72611, 176.805790844],
				[888959.601348, 6264500.72611, 176.805836733]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 22,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888956.999131, 6264497.85283, 175.902330231],
				[888962.211454, 6264497.94461, 175.87302768],
				[888962.211454, 6264497.94461, 172.834836371],
				[888957.629414, 6264497.86393, 174.36820298],
				[888957.629414, 6264497.86393, 174.372301771],
				[888956.999131, 6264497.85283, 174.161379208],
				[888956.999131, 6264497.85283, 175.902330231]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 23,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.649175, 6264500.67934, 176.82150086],
				[888959.649175, 6264500.67934, 176.821519402],
				[888962.204344, 6264498.18104, 175.981290875],
				[888962.204344, 6264498.18104, 175.949880885],
				[888959.601444, 6264500.72601, 176.805805136],
				[888959.649175, 6264500.67934, 176.82150086]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 24,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888959.601348, 6264500.72611, 176.805836733],
				[888959.601348, 6264500.72611, 176.805790844],
				[888956.898899, 6264503.36842, 175.917131612],
				[888956.898899, 6264503.36842, 175.917114308],
				[888959.601444, 6264500.72601, 176.805805136],
				[888959.601348, 6264500.72611, 176.805836733]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 25,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888962.050885, 6264503.28442, 176.002828806],
				[888959.649175, 6264500.67934, 176.821519402],
				[888959.649175, 6264500.67934, 176.82150086],
				[888962.050885, 6264503.28442, 176.002810265],
				[888962.050885, 6264503.28442, 176.002828806]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 26,
			"building_id" : "Node_69805"
		}
	},
	{
		"geometry" : [
			[
				[888957.40475, 6264510.22683, 174.402700677],
				[888946.686699, 6264509.94617, 174.402700676],
				[888946.686699, 6264509.94617, 174.402652334],
				[888957.40475, 6264510.22683, 174.402652334],
				[888957.40475, 6264510.22683, 174.402700677]
			]
		],
		"properties" : {
			"part_type" : "wall",
			"part_id" : 27,
			"building_id" : "Node_69805"
		}
	}
]

